Prediction error certification for PINNs: Theory, computation, and application to Stokes flow

Rigorous error estimation is a fundamental topic in numerical analysis. With the increasing use of physics-informed neural networks (PINNs) for solving partial differential equations, several approaches have been developed to quantify the associated prediction error. In this work, we build upon a semigroup-based framework previously introduced by the authors for estimating the PINN error. While this estimator has so far been limited to academic examples - due to the need to compute quantities related to input-to-state stability - we extend its applicability to a significantly broader class of problems. This is accomplished by modifying the error bound and proposing numerical strategies to approximate the required stability parameters. The extended framework enables the certification of PINN predictions in more realistic scenarios, as demonstrated by a numerical study of Stokes flow around a cylinder.

==> figures/heat_equation/heat_equation_soft_bc_param2_run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,E_bc,E_bc_int_ub,E_bc_int_ubdot,E_bc_sum_ubt,E_bc_sum_ub0,N_SP,E_tot,E_ref,bc_intubdot_by_sumubt,bc_sububt_by_intubdot
1.0,0.0,0.003249581204727292,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.003249581204727292,0.0026709199883043766,nan,nan
2.0,0.019999999552965164,0.0031237921211868525,0.00042332275188528,0.0,0.0,0.012155803851783276,0.017321748659014702,0.0,1.0,0.03302466869354248,0.006177918985486031,0.7017654180526733,1.4249775409698486
3.0,0.03999999910593033,0.00300287245772779,0.0008336954633705318,0.0,0.0,0.024229945614933968,0.02998901903629303,0.0,1.0,0.058055534958839417,0.012564144097268581,0.807960569858551,1.2376841306686401
4.0,0.05999999865889549,0.002886633388698101,0.0011457664659246802,0.0,0.0,0.03581450507044792,0.04257741570472717,0.0,1.0,0.08242432028055191,0.019596291705965996,0.8411620259284973,1.1888315677642822
5.0,0.07999999821186066,0.0027748937718570232,0.0011712112464010715,0.0,0.0,0.04634014889597893,0.05486321076750755,0.0,2.0,0.10514946281909943,0.02700088545680046,0.8446488976478577,1.1839238405227661
6.0,0.10000000149011612,0.002667479682713747,0.0013830208918079734,0.0,0.0,0.056274183094501495,0.06674238294363022,0.0,2.0,0.12706705927848816,0.03465525805950165,0.8431551456451416,1.186021327972412
7.0,0.11999999731779099,0.002564223250374198,0.0015340736135840416,0.0,0.0,0.06538770347833633,0.07816432416439056,0.0,2.0,0.1476503312587738,0.042471710592508316,0.8365415334701538,1.1953978538513184
8.0,0.14000000059604645,0.0024649640545248985,0.0016267768805846572,0.0,0.0,0.07368383556604385,0.08910127729177475,0.0,2.0,0.16687685251235962,0.050375428050756454,0.8269672393798828,1.2092376947402954
9.0,0.1599999964237213,0.0023695470299571753,0.001427067443728447,0.0,0.0,0.08072799444198608,0.09953537583351135,0.0,7.0,0.1840599775314331,0.05829983949661255,0.8110482692718506,1.232972264289856
10.0,0.18000000715255737,0.0022778233978897333,0.0016981980297714472,0.0,0.0,0.08757688850164413,0.10945428162813187,0.0,3.0,0.2010071873664856,0.06618665903806686,0.8001229763031006,1.2498078346252441
11.0,0.20000000298023224,0.0021896506659686565,0.0016772417584434152,0.0,0.0,0.09332221746444702,0.11885055899620056,0.0,4.0,0.21603967249393463,0.07398694008588791,0.7852063775062561,1.2735505104064941
12.0,0.2199999988079071,0.002104890765622258,0.0017322053899988532,0.0,0.0,0.09845107793807983,0.12772223353385925,0.0,4.0,0.23001040518283844,0.08166182041168213,0.770821750164032,1.2973167896270752
13.0,0.23999999463558197,0.00202341191470623,0.001735404715873301,0.0,0.0,0.10277704149484634,0.1360732764005661,0.0,5.0,0.2426091432571411,0.08918233215808868,0.755306601524353,1.3239656686782837
14.0,0.25999999046325684,0.0019450869876891375,0.0018032363150268793,0.0,0.0,0.10651598125696182,0.1439136564731598,0.0,5.0,0.2541779577732086,0.09652861952781677,0.7401381134986877,1.3510991334915161
15.0,0.2800000011920929,0.0018697940977290273,0.0018230117857456207,0.0,0.0,0.1095576137304306,0.1512589305639267,0.0,6.0,0.2645093500614166,0.10368862748146057,0.7243050932884216,1.3806337118148804
16.0,0.30000001192092896,0.0017974156653508544,0.0018747526919469237,0.0,0.0,0.11207441985607147,0.15812940895557404,0.0,6.0,0.27387601137161255,0.11065644025802612,0.7087512612342834,1.410932183265686
17.0,0.3199999928474426,0.0017278388841077685,0.0019183260155841708,0.0,0.0,0.114051453769207,0.1645490825176239,0.0,6.0,0.2822467088699341,0.11743062734603882,0.6931151151657104,1.442761778831482
18.0,0.3400000035762787,0.0016609554877504706,0.001809105509892106,0.0,0.0,0.11538190394639969,0.17054453492164612,0.0,12.0,0.2893964946269989,0.12401264160871506,0.6765499711036682,1.4780874252319336
19.0,0.36000001430511475,0.001596661051735282,0.0019218220841139555,0.0,0.0,0.11648035794496536,0.17614364624023438,0.0,8.0,0.29614248871803284,0.1304052621126175,0.6612805128097534,1.5122175216674805
20.0,0.3799999952316284,0.0015348554588854313,0.0018197238678112626,0.0,0.0,0.11700386554002762,0.18137463927268982,0.0,18.0,0.3017330765724182,0.13661137223243713,0.6450949311256409,1.5501594543457031
21.0,0.4000000059604645,0.001475442317314446,0.001984716160222888,0.0,0.0,0.11738451570272446,0.18626517057418823,0.0,8.0,0.3071098327636719,0.14263315498828888,0.6302011013031006,1.5867950916290283
22.0,0.41999998688697815,0.0026086047291755676,0.0018402846762910485,0.0,0.0,0.11719060689210892,0.19084148108959198,0.0,138.0,0.31248098611831665,0.14847120642662048,0.6140730381011963,1.628470778465271
23.0,0.4399999976158142,0.0013634264469146729,0.0020640487782657146,0.0,0.0,0.11700991541147232,0.19512790441513062,0.0,8.0,0.315565288066864,0.15412431955337524,0.5996575355529785,1.6676185131072998
24.0,0.46000000834465027,0.0013106490951031446,0.0020969626493752003,0.0,0.0,0.1163998693227768,0.1991463154554367,0.0,9.0,0.31895381212234497,0.15958920121192932,0.5844942331314087,1.7108808755874634
25.0,0.47999998927116394,0.0012599148321896791,0.002166790422052145,0.0,0.0,0.11557524651288986,0.2029159963130951,0.0,10.0,0.32191795110702515,0.16486051678657532,0.5695719122886658,1.7557045221328735
26.0,0.5,0.0012111443793401122,0.0023114201612770557,0.0,0.0,0.1145772710442543,0.206453338265419,0.0,10.0,0.3245531916618347,0.16993114352226257,0.5549790263175964,1.8018698692321777


==> figures/heat_equation/heat_equation_soft_bc_param3_run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,E_bc,E_bc_int_ub,E_bc_int_ubdot,E_bc_sum_ubt,E_bc_sum_ub0,N_SP,E_tot,E_ref,bc_intubdot_by_sumubt,bc_sububt_by_intubdot
1.0,0.0,0.005622300785034895,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.005622300785034895,0.004349039867520332,nan,nan
2.0,0.019999999552965164,0.0054046656005084515,0.00035601769923232496,0.0,0.0,0.02393089048564434,0.035159654915332794,0.0,1.0,0.06485122442245483,0.012523820623755455,0.6806349754333496,1.4692163467407227
3.0,0.03999999910593033,0.005195454694330692,0.0007312147063203156,0.0,0.0,0.04688344895839691,0.05945558100938797,0.0,1.0,0.1122656986117363,0.024886753410100937,0.7885457873344421,1.2681571245193481
4.0,0.05999999865889549,0.004994342569261789,0.0010084757814183831,0.0,0.0,0.06872553378343582,0.0834701731801033,0.0,1.0,0.1581985354423523,0.03844057768583298,0.8233543634414673,1.2145438194274902
5.0,0.07999999821186066,0.00480101490393281,0.0011973980581387877,0.0,0.0,0.08932837843894958,0.10698617994785309,0.0,1.0,0.20231297612190247,0.05276179686188698,0.8349524736404419,1.197672963142395
6.0,0.10000000149011612,0.004615170881152153,0.001196264405734837,0.0,0.0,0.10808897018432617,0.12983351945877075,0.0,2.0,0.24373392760753632,0.06758750230073929,0.8325197696685791,1.2011727094650269
7.0,0.11999999731779099,0.0044365208595991135,0.0013391049578785896,0.0,0.0,0.12562192976474762,0.15188658237457275,0.0,2.0,0.28328412771224976,0.0827188640832901,0.8270772099494934,1.209077000617981
8.0,0.14000000059604645,0.004264786373823881,0.0014316868036985397,0.0,0.0,0.14163604378700256,0.17306211590766907,0.0,2.0,0.3203946352005005,0.0980043038725853,0.8184115886688232,1.2218791246414185
9.0,0.1599999964237213,0.004099699668586254,0.0013094870373606682,0.0,0.0,0.15574711561203003,0.1933143138885498,0.0,5.0,0.3544706106185913,0.11332882940769196,0.8056677579879761,1.241206407546997
10.0,0.18000000715255737,0.003941002767533064,0.0015437481924891472,0.0,0.0,0.168838232755661,0.2126276046037674,0.0,3.0,0.3869505822658539,0.12860453128814697,0.7940560579299927,1.25935697555542
11.0,0.20000000298023224,0.0037884495686739683,0.0015480068977922201,0.0,0.0,0.18024997413158417,0.2310083657503128,0.0,4.0,0.41659480333328247,0.14376308023929596,0.7802746891975403,1.281599998474121
12.0,0.2199999988079071,0.0036418011877685785,0.0016089238924905658,0.0,0.0,0.19043676555156708,0.24847696721553802,0.0,4.0,0.4441644549369812,0.15875060856342316,0.7664161920547485,1.3047740459442139
13.0,0.23999999463558197,0.0035008296836167574,0.001698142266832292,0.0,0.0,0.19936473667621613,0.2650613486766815,0.0,4.0,0.4696250557899475,0.17352432012557983,0.7521456480026245,1.3295297622680664
14.0,0.25999999046325684,0.003365315031260252,0.0017196120461449027,0.0,0.0,0.20701347291469574,0.2807926833629608,0.0,5.0,0.4928910732269287,0.18805067241191864,0.7372466921806335,1.356398105621338
15.0,0.2800000011920929,0.0032350460533052683,0.0018018170958384871,0.0,0.0,0.21364639699459076,0.29570329189300537,0.0,5.0,0.5143865346908569,0.20230424404144287,0.722502589225769,1.384078025817871
16.0,0.30000001192092896,0.00310981972143054,0.0018921524751931429,0.0,0.0,0.21925103664398193,0.3098258078098297,0.0,5.0,0.53407883644104,0.21626676619052887,0.7076590657234192,1.4131098985671997
17.0,0.3199999928474426,0.002989440690726042,0.0019248932367190719,0.0,0.0,0.22382502257823944,0.32319357991218567,0.0,6.0,0.5519329309463501,0.22992625832557678,0.6925416588783264,1.4439564943313599
18.0,0.3400000035762787,0.002873721532523632,0.0019733053632080555,0.0,0.0,0.22753241658210754,0.3358411192893982,0.0,7.0,0.5682205557823181,0.24327600002288818,0.6775001883506775,1.4760143756866455
19.0,0.36000001430511475,0.002762481803074479,0.002040824620053172,0.0,0.0,0.23046743869781494,0.3478039801120758,0.0,7.0,0.583074688911438,0.2563130557537079,0.6626359820365906,1.5091241598129272
20.0,0.3799999952316284,0.002655548043549061,0.001986137591302395,0.0,0.0,0.23254674673080444,0.35911890864372253,0.0,13.0,0.5963073372840881,0.2690372169017792,0.6475480198860168,1.5442869663238525
21.0,0.4000000059604645,0.0025527537800371647,0.0021477388218045235,0.0,0.0,0.23411782085895538,0.3698230981826782,0.0,8.0,0.6086413860321045,0.28144967555999756,0.6330535411834717,1.5796452760696411
22.0,0.41999998688697815,0.005693724844604731,0.002036545891314745,0.0,0.0,0.23487447202205658,0.379953533411026,0.0,53.0,0.6225582957267761,0.2935521602630615,0.6181663274765015,1.6176875829696655
23.0,0.4399999976158142,0.002358948113396764,0.0022505277302116156,0.0,0.0,0.23531484603881836,0.3895459771156311,0.0,8.0,0.6294702887535095,0.30534616112709045,0.6040746569633484,1.6554244756698608
24.0,0.46000000834465027,0.0022676349617540836,0.002284516114741564,0.0,0.0,0.23509658873081207,0.3986341059207916,0.0,9.0,0.638282835483551,0.3168324828147888,0.5897553563117981,1.6956183910369873
25.0,0.47999998927116394,0.002179856412112713,0.0023281050380319357,0.0,0.0,0.23444999754428864,0.4072488248348236,0.0,9.0,0.646206796169281,0.32801100611686707,0.5756922364234924,1.7370392084121704
26.0,0.5,0.002095475560054183,0.002388322027400136,0.0,0.0,0.23336945474147797,0.41541779041290283,0.0,10.0,0.6532710790634155,0.3388810157775879,0.561770498752594,1.7800863981246948


==> figures/heat_equation/heat_equation_soft_bc_param4_run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,E_bc,E_bc_int_ub,E_bc_int_ubdot,E_bc_sum_ubt,E_bc_sum_ub0,N_SP,E_tot,E_ref,bc_intubdot_by_sumubt,bc_sububt_by_intubdot
1.0,0.0,0.00340485293418169,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.00340485293418169,0.0026744045317173004,nan,nan
2.0,0.019999999552965164,0.0032730535604059696,0.0004562342946883291,0.0,0.0,0.01761762425303459,0.02427619881927967,0.0,1.0,0.04562310874462128,0.008612549863755703,0.7257159352302551,1.377949595451355
3.0,0.03999999910593033,0.0031463559716939926,0.000843044079374522,0.0,0.0,0.034312017261981964,0.04196970909833908,0.0,1.0,0.08027112483978271,0.0175454281270504,0.8175424337387085,1.2231781482696533
4.0,0.05999999865889549,0.0030245627276599407,0.0011150938225910068,0.0,0.0,0.05008598044514656,0.05934585630893707,0.0,1.0,0.11357149481773376,0.027287550270557404,0.843967616558075,1.1848795413970947
5.0,0.07999999821186066,0.002907484071329236,0.0013894879957661033,0.0,0.0,0.06487666815519333,0.07626082003116608,0.0,1.0,0.14543446898460388,0.03755630925297737,0.8507208228111267,1.1754738092422485
6.0,0.10000000149011612,0.0027949372306466103,0.0012603772338479757,0.0,0.0,0.07825785875320435,0.09258083999156952,0.0,2.0,0.17489400506019592,0.048149093985557556,0.8452921509742737,1.1830229759216309
7.0,0.11999999731779099,0.0026867471169680357,0.0013579751830548048,0.0,0.0,0.09061212092638016,0.10820531845092773,0.0,2.0,0.20286215841770172,0.05891003832221031,0.8374091386795044,1.1941593885421753
8.0,0.14000000059604645,0.002582745160907507,0.0014607534976676106,0.0,0.0,0.10176082700490952,0.12307354807853699,0.0,2.0,0.22887787222862244,0.0697234496474266,0.8268293738365173,1.2094393968582153
9.0,0.1599999964237213,0.0024827688466757536,0.0012663675006479025,0.0,0.0,0.11146010458469391,0.13716070353984833,0.0,5.0,0.2523699402809143,0.0805049017071724,0.8126241564750671,1.2305811643600464
10.0,0.18000000715255737,0.002386662643402815,0.0014673917321488261,0.0,0.0,0.12031076103448868,0.15046870708465576,0.0,3.0,0.274633526802063,0.09119225293397903,0.7995733022689819,1.2506670951843262
11.0,0.20000000298023224,0.0022942766081541777,0.0014478371012955904,0.0,0.0,0.1279067099094391,0.16301652789115906,0.0,4.0,0.2946653366088867,0.10173852741718292,0.7846241593360901,1.2744956016540527
12.0,0.2199999988079071,0.002205466851592064,0.001485416549257934,0.0,0.0,0.1345628798007965,0.17483220994472504,0.0,4.0,0.31308597326278687,0.11210723221302032,0.769668698310852,1.2992603778839111
13.0,0.23999999463558197,0.002120094606652856,0.0015484814066439867,0.0,0.0,0.14027632772922516,0.1859472543001175,0.0,4.0,0.3298921585083008,0.12226944416761398,0.7543877363204956,1.3255783319473267
14.0,0.25999999046325684,0.0020380273927003145,0.0015512839891016483,0.0,0.0,0.14505058526992798,0.19639350473880768,0.0,5.0,0.3450334072113037,0.1322023570537567,0.7385711669921875,1.3539656400680542
15.0,0.2800000011920929,0.001959136687219143,0.0016067567048594356,0.0,0.0,0.14906927943229675,0.20620201528072357,0.0,5.0,0.35883718729019165,0.14188873767852783,0.7229283452033997,1.3832629919052124
16.0,0.30000001192092896,0.0018832999048754573,0.0016732387011870742,0.0,0.0,0.15233784914016724,0.21540327370166779,0.0,5.0,0.3712976574897766,0.1513165682554245,0.7072216272354126,1.413983941078186
17.0,0.3199999928474426,0.0018103986512869596,0.0016822003526613116,0.0,0.0,0.15486730635166168,0.22402794659137726,0.0,6.0,0.38238784670829773,0.16047897934913635,0.6912856698036194,1.446579933166504
18.0,0.3400000035762787,0.0017403194215148687,0.0017218024004250765,0.0,0.0,0.15677562355995178,0.23210789263248444,0.0,7.0,0.3923456370830536,0.16937397420406342,0.6754428744316101,1.4805101156234741
19.0,0.36000001430511475,0.001672952901571989,0.001758381724357605,0.0,0.0,0.15813492238521576,0.23967666923999786,0.0,7.0,0.4012429118156433,0.17800375819206238,0.6597843766212463,1.5156466960906982
20.0,0.3799999952316284,0.001608193968422711,0.0016913260333240032,0.0,0.0,0.1589156687259674,0.24676954746246338,0.0,12.0,0.4089847207069397,0.18637403845787048,0.6439841389656067,1.5528333187103271
21.0,0.4000000059604645,0.001545941922813654,0.0018004734301939607,0.0,0.0,0.15932731330394745,0.2534230649471283,0.0,8.0,0.4160968065261841,0.1944931596517563,0.6287009119987488,1.5905814170837402
22.0,0.41999998688697815,0.004021418280899525,0.0016512908041477203,0.0,0.0,0.15922340750694275,0.2596738636493683,0.0,90.0,0.4245699644088745,0.20237092673778534,0.613166868686676,1.6308773756027222
23.0,0.4399999976158142,0.0014285737415775657,0.001828977488912642,0.0,0.0,0.1588974893093109,0.2655576765537262,0.0,8.0,0.42771273851394653,0.21001772582530975,0.5983539819717407,1.6712515354156494
24.0,0.46000000834465027,0.0013732747174799442,0.0018536560237407684,0.0,0.0,0.15817555785179138,0.2711082100868225,0.0,9.0,0.43251070380210876,0.21744343638420105,0.5834406614303589,1.7139703035354614
25.0,0.47999998927116394,0.0013201162219047546,0.0019326803740113974,0.0,0.0,0.15720005333423615,0.2763564884662628,0.0,9.0,0.43680933117866516,0.2246566116809845,0.568830668926239,1.7579923868179321
26.0,0.5,0.0012690153671428561,0.0020706497598439455,0.0,0.0,0.15598227083683014,0.28133058547973633,0.0,10.0,0.4406525194644928,0.2316637635231018,0.5544447898864746,1.8036060333251953


==> figures/heat_equation/heat_equation_soft_bc_param5_run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,E_bc,E_bc_int_ub,E_bc_int_ubdot,E_bc_sum_ubt,E_bc_sum_ub0,N_SP,E_tot,E_ref,bc_intubdot_by_sumubt,bc_sububt_by_intubdot
1.0,0.0,0.002696127397939563,0.0,0.0,0.0,0.0,0.0,0.0,0.0,0.002696127397939563,0.0022853633854538202,nan,nan
2.0,0.019999999552965164,0.002591762226074934,0.0005956677487120032,0.0,0.0,0.011891228146851063,0.015713049098849297,0.0,1.0,0.03079170733690262,0.005470911972224712,0.7567740678787231,1.321398377418518
3.0,0.03999999910593033,0.0024914368987083435,0.0011026897700503469,0.0,0.0,0.0236707404255867,0.028089333325624466,0.0,1.0,0.055354200303554535,0.011630695313215256,0.8426949977874756,1.1866689920425415
4.0,0.05999999865889549,0.0023949951864778996,0.0015943688340485096,0.0,0.0,0.034908097237348557,0.04029690474271774,0.0,1.0,0.07919436693191528,0.018409736454486847,0.8662724494934082,1.1543712615966797
5.0,0.07999999821186066,0.002302286447957158,0.001665612100623548,0.0,0.0,0.045005686581134796,0.05211963504552841,0.0,2.0,0.10109321773052216,0.02550658956170082,0.8635073304176331,1.1580677032470703
6.0,0.10000000149011612,0.0022131665609776974,0.0019843841437250376,0.0,0.0,0.054462652653455734,0.06345216929912567,0.0,2.0,0.12211237102746964,0.03279891237616539,0.8583260774612427,1.1650583744049072
7.0,0.11999999731779099,0.002127496525645256,0.0022746832109987736,0.0,0.0,0.06303352862596512,0.07423955202102661,0.0,2.0,0.14167526364326477,0.040210019797086716,0.8490558862686157,1.177778720855713
8.0,0.14000000059604645,0.002045142464339733,0.0023495343048125505,0.0,0.0,0.07049328088760376,0.08444909006357193,0.0,3.0,0.15933704376220703,0.04767189547419548,0.8347429037094116,1.197973608970642
9.0,0.1599999964237213,0.0019659765530377626,0.002326707588508725,0.0,0.0,0.07703902572393417,0.0940590426325798,0.0,7.0,0.17539075016975403,0.05511554330587387,0.8190496563911438,1.2209272384643555
10.0,0.18000000715255737,0.0018898749258369207,0.0027174896094948053,0.0,0.0,0.08315474539995193,0.10305515676736832,0.0,3.0,0.19081726670265198,0.06247267499566078,0.8068955540657043,1.239317774772644
11.0,0.20000000298023224,0.0018167191883549094,0.002746913116425276,0.0,0.0,0.08806798607110977,0.11143045872449875,0.0,4.0,0.2040620744228363,0.06968092173337936,0.7903403639793396,1.265277624130249
12.0,0.2199999988079071,0.0017463952535763383,0.002861376153305173,0.0,0.0,0.09232103079557419,0.11918602883815765,0.0,4.0,0.2161148339509964,0.07668877393007278,0.774596095085144,1.2909953594207764
13.0,0.23999999463558197,0.0016787935746833682,0.0028837963473051786,0.0,0.0,0.0957157164812088,0.12633158266544342,0.0,5.0,0.22660988569259644,0.08345837146043777,0.7576546669006348,1.3198624849319458
14.0,0.25999999046325684,0.001613808679394424,0.0029714435804635286,0.0,0.0,0.09849952906370163,0.13288554549217224,0.0,5.0,0.23597031831741333,0.0899662896990776,0.7412358522415161,1.3490982055664062
15.0,0.2800000011920929,0.0015513392863795161,0.0030089926440268755,0.0,0.0,0.10056455433368683,0.13887448608875275,0.0,6.0,0.24399936199188232,0.09620264917612076,0.7241398692131042,1.3809486627578735
16.0,0.30000001192092896,0.0014912879560142756,0.003119749715551734,0.0,0.0,0.10211243480443954,0.14433206617832184,0.0,6.0,0.2510555386543274,0.10216911137104034,0.707482635974884,1.4134622812271118
17.0,0.3199999928474426,0.001433561323210597,0.00325368857011199,0.0,0.0,0.10314258188009262,0.14929760992527008,0.0,6.0,0.25712743401527405,0.10787640511989594,0.6908522248268127,1.4474875926971436
18.0,0.3400000035762787,0.0013780691660940647,0.0032643566373735666,0.0,0.0,0.10357684642076492,0.15381446480751038,0.0,11.0,0.26203373074531555,0.11334176361560822,0.6733881831169128,1.485027551651001
19.0,0.36000001430511475,0.0013247249880805612,0.0034751424100250006,0.0,0.0,0.10382652282714844,0.1579282432794571,0.0,8.0,0.2665546238422394,0.11858633905649185,0.6574284434318542,1.521078109741211
20.0,0.3799999952316284,0.0012734459014609456,0.0035100658424198627,0.0,0.0,0.10360227525234222,0.1616853028535843,0.0,16.0,0.2700710892677307,0.12363315373659134,0.6407649517059326,1.5606346130371094
21.0,0.4000000059604645,0.0012241516960784793,0.0037483093328773975,0.0,0.0,0.10331016033887863,0.16513128578662872,0.0,8.0,0.27341389656066895,0.12850531935691833,0.625624418258667,1.5984030961990356
22.0,0.41999998688697815,0.002255513798445463,0.0036861260887235403,0.0,0.0,0.10257579386234283,0.1683097928762436,0.0,126.0,0.27682721614837646,0.13322462141513824,0.6094464063644409,1.6408333778381348
23.0,0.4399999976158142,0.0011312138522043824,0.0039895991794764996,0.0,0.0,0.10194624215364456,0.17126156389713287,0.0,8.0,0.27832862734794617,0.13781072199344635,0.5952663421630859,1.6799203157424927
24.0,0.46000000834465027,0.0010874252766370773,0.004097457509487867,0.0,0.0,0.10102672129869461,0.17402364313602448,0.0,9.0,0.280235230922699,0.14228039979934692,0.5805344581604004,1.722550630569458
25.0,0.47999998927116394,0.0010453318245708942,0.004278534557670355,0.0,0.0,0.10003573447465897,0.1766289621591568,0.0,9.0,0.28198856115341187,0.1466473489999771,0.5663608908653259,1.7656586170196533
26.0,0.5,0.0010048678377643228,0.0045172967948019505,0.0,0.0,0.09895008057355881,0.17910617589950562,0.0,10.0,0.28357842564582825,0.15092216432094574,0.5524660348892212,1.8100659847259521


==> figures/heat_equation/heat_equation_soft_bc_run_tanh_test_data_t_error_over_time.csv <==
,t,E_init,E_PI,E_bc,E_bc_int_ub,E_bc_int_ubdot,E_bc_sum_ubt,E_bc_sum_ub0,N_SP,E_tot,E_ref,bc_intubdot_by_sumubt,bc_sububt_by_intubdot
1.0,0.0,0.003489850787445903,0.0,0.0,0.0,0.0,0.006265695672482252,0.0,0.0,0.009755546227097511,0.003402767237275839,0.0,inf
2.0,0.003379999892786145,0.003466655733063817,7.551809540018439e-05,0.0,0.0,0.0009017395204864442,0.006175986956804991,0.0,1.0,0.010619900189340115,0.0032016511540859938,0.14600735902786255,6.84896993637085
3.0,0.00675999978557229,0.0034436145797371864,0.00013528490671887994,0.0,0.0,0.0018493029056116939,0.0062381369061768055,0.0,1.0,0.01166633889079094,0.0030661411583423615,0.2964511513710022,3.373237133026123
4.0,0.01013999991118908,0.0034207268618047237,0.00018662041111383587,0.0,0.0,0.0028396404813975096,0.006469988264143467,0.0,1.0,0.01291697658598423,0.003004741854965687,0.43889421224594116,2.2784533500671387
5.0,0.013509999960660934,0.003397991182282567,0.00023567755124531686,0.0,0.0,0.0038698064163327217,0.006874444894492626,0.0,1.0,0.01437791995704174,0.003025282407179475,0.5629264116287231,1.7764310836791992
6.0,0.01689000055193901,0.003375406377017498,0.0002877833030652255,0.0,0.0,0.004936964251101017,0.007441047579050064,0.0,1.0,0.01604120060801506,0.003132133511826396,0.6634770631790161,1.5072110891342163
7.0,0.020269999280571938,0.0033529719803482294,0.00034521770430728793,0.0,0.0,0.006038378924131393,0.008151284419000149,0.0,1.0,0.01788785308599472,0.003324565477669239,0.7407886385917664,1.3499127626419067
8.0,0.023649999871850014,0.0033306865952908993,0.0004071376461070031,0.0,0.0,0.007171423640102148,0.008984142914414406,0.0,1.0,0.01989339105784893,0.0035972273908555508,0.7982312440872192,1.2527698278427124
9.0,0.02703000046312809,0.003308549290522933,0.0004716013208962977,0.0,0.0,0.008333571255207062,0.009919763542711735,0.0,1.0,0.022033486515283585,0.003942010458558798,0.8400977849960327,1.1903376579284668
10.0,0.030409999191761017,0.003286559134721756,0.0005368502461351454,0.0,0.0,0.009522393345832825,0.010941036976873875,0.0,1.0,0.024286840111017227,0.0043500508181750774,0.8703373670578003,1.1489797830581665
11.0,0.03378000110387802,0.00326471496373415,0.0006015213439241052,0.0,0.0,0.010735563933849335,0.012033885344862938,0.0,1.0,0.026635685935616493,0.00481305131688714,0.8921111822128296,1.1209365129470825
12.0,0.0371600016951561,0.0032430163118988276,0.0006645785178989172,0.0,0.0,0.01197084877640009,0.01318693719804287,0.0,1.0,0.02906537987291813,0.005323854275047779,0.9077808260917664,1.1015875339508057
13.0,0.040539998561143875,0.0032214615494012833,0.0007252297946251929,0.0,0.0,0.013226109556853771,0.014391040429472923,0.0,1.0,0.03156384080648422,0.005876536481082439,0.9190516471862793,1.0880781412124634
14.0,0.04391999915242195,0.0032000502105802298,0.0007828997913748026,0.0,0.0,0.014499294571578503,0.015638764947652817,0.0,1.0,0.034121010452508926,0.006466248072683811,0.927138090133667,1.0785880088806152
15.0,0.04729999974370003,0.0031787813641130924,0.0008372016600333154,0.0,0.0,0.015788447111845016,0.01692403294146061,0.0,1.0,0.03672846406698227,0.00708904629573226,0.9329009652137756,1.071925163269043
16.0,0.050680000334978104,0.0031576536130160093,0.000887941918335855,0.0,0.0,0.01709168776869774,0.018241791054606438,0.0,1.0,0.03937907516956329,0.007741681765764952,0.9369522929191589,1.067290186882019
17.0,0.05404999852180481,0.003136666491627693,0.0009350804029963911,0.0,0.0,0.018407220020890236,0.01958778314292431,0.0,1.0,0.042066752910614014,0.008421446196734905,0.939729630947113,1.0641359090805054
18.0,0.057429999113082886,0.003115818602964282,0.0009787268936634064,0.0,0.0,0.019733339548110962,0.020958371460437775,0.0,1.0,0.044786255806684494,0.009126048535108566,0.9415493011474609,1.0620793104171753
19.0,0.06080999970436096,0.0030951094813644886,0.0010191090404987335,0.0,0.0,0.021068403497338295,0.022350404411554337,0.0,1.0,0.047533027827739716,0.009853523224592209,0.9426408410072327,1.0608494281768799
20.0,0.06419000029563904,0.0030745379626750946,0.0010565590346232057,0.0,0.0,0.022410856559872627,0.02376113459467888,0.0,1.0,0.05030308663845062,0.010602169670164585,0.943172812461853,1.0602511167526245
21.0,0.06757000088691711,0.0030541031155735254,0.0010914829326793551,0.0,0.0,0.023759203031659126,0.025188103318214417,0.0,1.0,0.053092893213033676,0.011370446532964706,0.9432708024978638,1.0601409673690796
22.0,0.07095000147819519,0.00303380424156785,0.0011243426706641912,0.0,0.0,0.025112031027674675,0.026629159227013588,0.0,1.0,0.05589933693408966,0.012157057411968708,0.9430275559425354,1.060414433479309
23.0,0.0743200033903122,0.0030136399436742067,0.001155625213868916,0.0,0.0,0.026467986404895782,0.02808232605457306,0.0,1.0,0.05871957540512085,0.012960760854184628,0.9425140619277954,1.0609921216964722
24.0,0.07769999653100967,0.0029936099890619516,0.001076179789379239,0.0,0.0,0.027416355907917023,0.02954583428800106,0.0,2.0,0.06103198230266571,0.013780474662780762,0.9279263019561768,1.077671766281128
25.0,0.08107999712228775,0.002973712980747223,0.0011102904099971056,0.0,0.0,0.02873058058321476,0.031018074601888657,0.0,2.0,0.06383265554904938,0.014615199528634548,0.9262528419494629,1.0796188116073608
26.0,0.08445999771356583,0.002953948453068733,0.0011427130084484816,0.0,0.0,0.030042167752981186,0.03249756619334221,0.0,2.0,0.06663639843463898,0.015464019030332565,0.9244436025619507,1.0817317962646484
27.0,0.0878399983048439,0.0029343150090426207,0.001173385069705546,0.0,0.0,0.031350087374448776,0.03398296236991882,0.0,2.0,0.06944075226783752,0.016326099634170532,0.9225236773490906,1.083983063697815
28.0,0.09121999889612198,0.002914812183007598,0.0012018469860777259,0.0,0.0,0.03265337273478508,0.03547299653291702,0.0,2.0,0.07224302738904953,0.017200615257024765,0.9205135107040405,1.0863502025604248
29.0,0.09459000080823898,0.0028954390436410904,0.0012298030778765678,0.0,0.0,0.03395111858844757,0.036966536194086075,0.0,2.0,0.07504289597272873,0.018086887896060944,0.9184284806251526,1.0888164043426514
30.0,0.09797000139951706,0.0028761946596205235,0.0012660251231864095,0.0,0.0,0.0352424681186676,0.03846249729394913,0.0,2.0,0.0778471827507019,0.018984194844961166,0.9162813425064087,1.0913678407669067
31.0,0.10135000199079514,0.0028570780996233225,0.0012987260706722736,0.0,0.0,0.03652661666274071,0.039959896355867386,0.0,2.0,0.08064231276512146,0.019891904667019844,0.914081871509552,1.093993902206421
32.0,0.10473000258207321,0.0028380886651575565,0.001329347607679665,0.0,0.0,0.03780281916260719,0.04145780950784683,0.0,2.0,0.08342806994915009,0.020809415727853775,0.9118382930755615,1.0966856479644775
33.0,0.10811000317335129,0.002819225424900651,0.0013581356033682823,0.0,0.0,0.03907037153840065,0.04295538365840912,0.0,2.0,0.08620311319828033,0.021736156195402145,0.909557044506073,1.0994362831115723
34.0,0.11148999631404877,0.002800487447530031,0.0013851397670805454,0.0,0.0,0.040328625589609146,0.04445182904601097,0.0,2.0,0.08896608650684357,0.022671598941087723,0.9072433114051819,1.1022402048110962
35.0,0.11485999822616577,0.0027818740345537663,0.0013003201456740499,0.0,0.0,0.04138510674238205,0.0459463857114315,0.0,3.0,0.09141369163990021,0.023615190759301186,0.9007260799407959,1.110215425491333
36.0,0.11823999881744385,0.002763384487479925,0.0013244838919490576,0.0,0.0,0.0426102913916111,0.04743838310241699,0.0,3.0,0.094136543571949,0.024566499516367912,0.8982239365577698,1.113308072090149
37.0,0.12161999940872192,0.0027450178749859333,0.0013474596198648214,0.0,0.0,0.04382414370775223,0.04892716184258461,0.0,3.0,0.09684377908706665,0.025525018572807312,0.8957017064094543,1.116443157196045
38.0,0.125,0.0027267730329185724,0.0012659075437113643,0.0,0.0,0.04490708187222481,0.0504121258854866,0.0,5.0,0.09931188821792603,0.026490317657589912,0.8907992243766785,1.1225874423980713
39.0,0.12838000059127808,0.002708649728447199,0.001390026998706162,0.0,0.0,0.046215977519750595,0.0518927164375782,0.0,3.0,0.10220737010240555,0.02746197022497654,0.8906062245368958,1.1228306293487549
40.0,0.13176000118255615,0.0026906467974185944,0.0014094540383666754,0.0,0.0,0.047393105924129486,0.05336841195821762,0.0,3.0,0.10486161708831787,0.02843957208096981,0.8880366683006287,1.1260796785354614
41.0,0.13514000177383423,0.002672763541340828,0.0014272666303440928,0.0,0.0,0.04855719208717346,0.054838720709085464,0.0,3.0,0.10749594867229462,0.029422730207443237,0.8854544758796692,1.1293635368347168
42.0,0.13851000368595123,0.002654999028891325,0.001442424487322569,0.0,0.0,0.049707893282175064,0.056303203105926514,0.0,3.0,0.11010852456092834,0.03041108138859272,0.8828608393669128,1.1326813697814941
43.0,0.1418900042772293,0.0026373525615781546,0.00146008119918406,0.0,0.0,0.05084489658474922,0.05776141956448555,0.0,3.0,0.11270375549793243,0.03140423446893692,0.8802570700645447,1.1360317468643188
44.0,0.14527000486850739,0.0026198236737400293,0.0014866807032376528,0.0,0.0,0.05196790397167206,0.05921298265457153,0.0,3.0,0.11528739333152771,0.032401856034994125,0.8776437640190125,1.1394144296646118
45.0,0.14865000545978546,0.0026024109683930874,0.0015140044270083308,0.0,0.0,0.05307666212320328,0.06065753474831581,0.0,3.0,0.11785061657428741,0.033403608947992325,0.875021755695343,1.1428287029266357
46.0,0.15203000605106354,0.002585114212706685,0.001542185666039586,0.0,0.0,0.05417092517018318,0.06209472566843033,0.0,3.0,0.12039294838905334,0.034409161657094955,0.8723917007446289,1.1462740898132324
47.0,0.1554100066423416,0.002567932242527604,0.0015681973891332746,0.0,0.0,0.05525048449635506,0.06352425366640091,0.0,3.0,0.12291087210178375,0.035418204963207245,0.8697541952133179,1.1497501134872437
48.0,0.15877999365329742,0.002550864592194557,0.001526610110886395,0.0,0.0,0.056181300431489944,0.06494580954313278,0.0,4.0,0.12520459294319153,0.03643042966723442,0.865048885345459,1.1560040712356567
49.0,0.1621599942445755,0.0025339103303849697,0.0016158977523446083,0.0,0.0,0.057364750653505325,0.06635913997888565,0.0,3.0,0.12787370383739471,0.037445537745952606,0.8644589185714722,1.1567929983139038
50.0,0.16553999483585358,0.0025170687586069107,0.0016379107255488634,0.0,0.0,0.05839913338422775,0.06776399165391922,0.0,3.0,0.13031810522079468,0.03846325725317001,0.8618018627166748,1.160359501838684
51.0,0.16891999542713165,0.002500339178368449,0.0016587715363129973,0.0,0.0,0.059418171644210815,0.06916012614965439,0.0,3.0,0.132737398147583,0.03948328644037247,0.8591391444206238,1.163955807685852
52.0,0.17229999601840973,0.0024837208911776543,0.0016784492181614041,0.0,0.0,0.06042175367474556,0.07054732739925385,0.0,3.0,0.13513125479221344,0.04050536826252937,0.8564711809158325,1.167581558227539
53.0,0.1756799966096878,0.0024672129657119513,0.001696616760455072,0.0,0.0,0.061409782618284225,0.07192541658878326,0.0,3.0,0.13749903440475464,0.04152923449873924,0.8537980914115906,1.1712371110916138
54.0,0.1790499985218048,0.0024508147034794092,0.0017158034024760127,0.0,0.0,0.06238217279314995,0.07329419255256653,0.0,3.0,0.13984298706054688,0.04255463555455208,0.8511202931404114,1.1749221086502075
55.0,0.18242999911308289,0.002434525405988097,0.0015698120696470141,0.0,0.0,0.06303812563419342,0.0746535137295723,0.0,6.0,0.14169597625732422,0.04358132556080818,0.8444093465805054,1.1842597723007202
56.0,0.18580999970436096,0.002418344374746084,0.0016572052845731378,0.0,0.0,0.06409890949726105,0.07600320875644684,0.0,4.0,0.14417767524719238,0.04460906237363815,0.8433710932731628,1.1857177019119263
57.0,0.18919000029563904,0.0024022709112614393,0.0016723916633054614,0.0,0.0,0.06501798331737518,0.0773431584239006,0.0,4.0,0.14643579721450806,0.045637622475624084,0.8406429886817932,1.189565658569336
58.0,0.19257000088691711,0.0023863043170422316,0.0016922641079872847,0.0,0.0,0.06592120975255966,0.07867322862148285,0.0,4.0,0.14867299795150757,0.04666675627231598,0.8379116058349609,1.1934432983398438
59.0,0.1959500014781952,0.00237044389359653,0.0017078231321647763,0.0,0.0,0.06680858880281448,0.07999330013990402,0.0,4.0,0.15088015794754028,0.04769626259803772,0.8351773023605347,1.1973505020141602
60.0,0.1993200033903122,0.00235468870960176,0.001735903904773295,0.0,0.0,0.06768011301755905,0.08130328357219696,0.0,4.0,0.1530739963054657,0.0487259216606617,0.8324400782585144,1.2012876272201538
61.0,0.20270000398159027,0.002339038299396634,0.0017230210360139608,0.0,0.0,0.06843690574169159,0.0826030895113945,0.0,5.0,0.15510204434394836,0.0497555248439312,0.8285029530525208,1.2069963216781616
62.0,0.20608000457286835,0.0023234919644892216,0.0017824562964960933,0.0,0.0,0.0693756714463234,0.08389262855052948,0.0,4.0,0.15737424790859222,0.0507848784327507,0.8269578814506531,1.2092514038085938
63.0,0.20946000516414642,0.0023080490063875914,0.0018038861453533173,0.0,0.0,0.07019976526498795,0.08517184108495712,0.0,4.0,0.15948355197906494,0.05181378498673439,0.8242133259773254,1.2132781744003296
64.0,0.2128400057554245,0.0022927087265998125,0.0018244554521515965,0.0,0.0,0.0710081085562706,0.08644066005945206,0.0,4.0,0.16156592965126038,0.05284206196665764,0.8214665055274963,1.2173351049423218
65.0,0.21622000634670258,0.0022774701938033104,0.001844244310632348,0.0,0.0,0.07180076092481613,0.08769901841878891,0.0,4.0,0.16362148523330688,0.05386950820684433,0.8187179565429688,1.2214218378067017
66.0,0.2195899933576584,0.0022623331751674414,0.0018042530864477158,0.0,0.0,0.07246395945549011,0.0889468863606453,0.0,5.0,0.1654774248600006,0.05489595606923103,0.814687967300415,1.2274638414382935
67.0,0.22296999394893646,0.002247296739369631,0.0018188358517363667,0.0,0.0,0.07322237640619278,0.09018421918153763,0.0,5.0,0.1674727201461792,0.05592123419046402,0.8119200468063354,1.231648325920105
68.0,0.22634999454021454,0.002232359955087304,0.0018994244746863842,0.0,0.0,0.07408515363931656,0.09141098707914352,0.0,4.0,0.16962793469429016,0.05694517493247986,0.810462236404419,1.2338638305664062
69.0,0.22972999513149261,0.0022175228223204613,0.0019164428813382983,0.0,0.0,0.07481566071510315,0.09262716770172119,0.0,4.0,0.17157679796218872,0.057967618107795715,0.8077075481414795,1.2380719184875488
70.0,0.2331099957227707,0.002202784176915884,0.0019326667534187436,0.0,0.0,0.07553081959486008,0.09383273124694824,0.0,4.0,0.1734990030527115,0.058988407254219055,0.8049517273902893,1.2423105239868164
71.0,0.23648999631404877,0.0021881433203816414,0.001871587592177093,0.0,0.0,0.07610172033309937,0.09502767771482468,0.0,5.0,0.17518913745880127,0.06000738963484764,0.8008373975753784,1.2486929893493652
72.0,0.23985999822616577,0.0021736000198870897,0.0018762160325422883,0.0,0.0,0.07671122252941132,0.0962119922041893,0.0,6.0,0.17697302997112274,0.06102443486452103,0.7973145842552185,1.254210114479065
73.0,0.24323999881744385,0.0021591531112790108,0.001904559787362814,0.0,0.0,0.0774499848484993,0.09738566726446152,0.0,5.0,0.1788993626832962,0.06203937903046608,0.7952914237976074,1.2574007511138916
74.0,0.24661999940872192,0.002144802361726761,0.0019247010350227356,0.0,0.0,0.07810160517692566,0.09854871034622192,0.0,5.0,0.18071982264518738,0.06305209547281265,0.7925177812576294,1.2618013620376587
75.0,0.25,0.002130547072738409,0.001861743745394051,0.0,0.0,0.07858394086360931,0.09970112890005112,0.0,8.0,0.1822773516178131,0.0640624538064003,0.7881950736045837,1.2687214612960815
76.0,0.2533800005912781,0.0021163865458220243,0.0019393764669075608,0.0,0.0,0.07928136736154556,0.1008429303765297,0.0,6.0,0.18418005108833313,0.06507033854722977,0.786186695098877,1.2719625234603882
77.0,0.25676000118255615,0.002102320082485676,0.0019545459654182196,0.0,0.0,0.07988698780536652,0.10197412222623825,0.0,6.0,0.18591797351837158,0.06607560813426971,0.783404529094696,1.276479721069336
78.0,0.26014000177383423,0.0020883469842374325,0.0020046988502144814,0.0,0.0,0.08056040853261948,0.10309473425149918,0.0,5.0,0.18774819374084473,0.06707816570997238,0.7814211845397949,1.279719591140747
79.0,0.26350998878479004,0.002074466785416007,0.002022491069510579,0.0,0.0,0.08113875985145569,0.10420478135347366,0.0,5.0,0.18944048881530762,0.06807787716388702,0.7786471843719482,1.2842787504196167
80.0,0.2668899893760681,0.002060679020360112,0.0020396625623106956,0.0,0.0,0.0817028060555458,0.1053042858839035,0.0,5.0,0.19110743701457977,0.06907466053962708,0.7758734822273254,1.2888699769973755
81.0,0.2702699899673462,0.0020469827577471733,0.0019175860797986388,0.0,0.0,0.08202464878559113,0.10639327764511108,0.0,11.0,0.19238248467445374,0.07006838172674179,0.7709570527076721,1.2970890998840332
82.0,0.27364999055862427,0.002033377531915903,0.0020721752662211657,0.0,0.0,0.08278847485780716,0.10747179388999939,0.0,5.0,0.19436582922935486,0.0710589811205864,0.7703274488449097,1.2981492280960083
83.0,0.27702999114990234,0.0020198628772050142,0.002021204447373748,0.0,0.0,0.08316444605588913,0.10853985697031021,0.0,7.0,0.19574537873268127,0.07204633951187134,0.7662111520767212,1.305123209953308
84.0,0.2804099917411804,0.002006437862291932,0.0020116108935326338,0.0,0.0,0.08363326638936996,0.10959749668836594,0.0,8.0,0.19724881649017334,0.07303035259246826,0.7630946636199951,1.3104534149169922
85.0,0.2837800085544586,0.0019931020215153694,0.002116560935974121,0.0,0.0,0.08431277424097061,0.11064477264881134,0.0,5.0,0.19906720519065857,0.07401096075773239,0.7620131969451904,1.312313199043274
86.0,0.2871600091457367,0.0019798551220446825,0.002130164997652173,0.0,0.0,0.0847935900092125,0.11168169230222702,0.0,5.0,0.20058530569076538,0.07498805224895477,0.7592434287071228,1.3171006441116333
87.0,0.29054000973701477,0.001966695999726653,0.0021431208588182926,0.0,0.0,0.08526098728179932,0.11270832270383835,0.0,5.0,0.20207911729812622,0.07596158236265182,0.7564746141433716,1.321921467781067
88.0,0.29392001032829285,0.0019536244217306376,0.0019907732494175434,0.0,0.0,0.0854242667555809,0.11372469365596771,0.0,15.0,0.20309334993362427,0.0769314393401146,0.7511496543884277,1.3312926292419434
89.0,0.2973000109195709,0.001940639689564705,0.002101267222315073,0.0,0.0,0.08599371463060379,0.11473085731267929,0.0,7.0,0.20476648211479187,0.0778975784778595,0.7495256066322327,1.3341772556304932
90.0,0.300680011510849,0.0019277413375675678,0.0021132146939635277,0.0,0.0,0.08641889691352844,0.11572685092687607,0.0,7.0,0.2061867117881775,0.07885993272066116,0.7467488646507263,1.3391382694244385
91.0,0.3040499985218048,0.0019149286672472954,0.0021245963871479034,0.0,0.0,0.08683118969202042,0.11671271920204163,0.0,7.0,0.20758342742919922,0.07981839776039124,0.7439736723899841,1.3441336154937744
92.0,0.3074299991130829,0.0019022010965272784,0.0020995968952775,0.0,0.0,0.08715996891260147,0.11768852919340134,0.0,9.0,0.20885029435157776,0.08077295869588852,0.7405986785888672,1.3502589464187622
93.0,0.31080999970436096,0.0018895582761615515,0.002174565801396966,0.0,0.0,0.0876830518245697,0.11865431070327759,0.0,6.0,0.2104014903306961,0.08172352612018585,0.7389790415763855,1.3532183170318604
94.0,0.31419000029563904,0.0018769993912428617,0.0020993491634726524,0.0,0.0,0.08789769560098648,0.11961012333631516,0.0,10.0,0.2114841639995575,0.08267006278038025,0.7348683476448059,1.3607879877090454
95.0,0.3175700008869171,0.001864523976109922,0.002200772985816002,0.0,0.0,0.08842159807682037,0.12055601179599762,0.0,6.0,0.21304291486740112,0.08361249417066574,0.7334482669830322,1.3634226322174072
96.0,0.3209500014781952,0.001852131448686123,0.0022130648139864206,0.0,0.0,0.08877246826887131,0.12149205058813095,0.0,6.0,0.21432971954345703,0.08455080538988113,0.7306854128837585,1.3685780763626099
97.0,0.324319988489151,0.0018398213433101773,0.002180311596021056,0.0,0.0,0.08904170244932175,0.12241825461387634,0.0,7.0,0.21548008918762207,0.08548490703105927,0.7273564338684082,1.3748418092727661
98.0,0.3276999890804291,0.0018275929614901543,0.0022361536975950003,0.0,0.0,0.0894380733370781,0.12333472073078156,0.0,6.0,0.21683654189109802,0.08641479164361954,0.7251654267311096,1.378995656967163
99.0,0.33107998967170715,0.0018154459539800882,0.0022469868417829275,0.0,0.0,0.08975307643413544,0.12424147129058838,0.0,6.0,0.21805697679519653,0.08734040707349777,0.7224083542823792,1.3842586278915405
100.0,0.33445999026298523,0.0018033796222880483,0.002107309876009822,0.0,0.0,0.08981161564588547,0.1251385658979416,0.0,18.0,0.21886086463928223,0.0882616937160492,0.7176973223686218,1.3933449983596802
101.0,0.3378399908542633,0.0017913936171680689,0.0022672866471111774,0.0,0.0,0.09034813940525055,0.12602607905864716,0.0,6.0,0.22043290734291077,0.0891786515712738,0.7169003486633301,1.394894003868103
102.0,0.3412199914455414,0.0017794871237128973,0.002222399227321148,0.0,0.0,0.09050510823726654,0.12690405547618866,0.0,8.0,0.22141104936599731,0.09009120613336563,0.7131774425506592,1.4021755456924438
103.0,0.3445900082588196,0.001767659792676568,0.0022375062108039856,0.0,0.0,0.09082181751728058,0.12777255475521088,0.0,7.0,0.22259953618049622,0.09099936485290527,0.710808515548706,1.406848669052124
104.0,0.34797000885009766,0.0017559111583977938,0.0021459872368723154,0.0,0.0,0.09089672565460205,0.1286316215991974,0.0,18.0,0.22343024611473083,0.09190306067466736,0.7066437005996704,1.4151402711868286
105.0,0.35135000944137573,0.0017442405223846436,0.002246590331196785,0.0,0.0,0.09127382934093475,0.12948133051395416,0.0,8.0,0.2247459888458252,0.09280230849981308,0.7049188613891602,1.4186029434204102
106.0,0.3547300100326538,0.001732647535391152,0.002272615674883127,0.0,0.0,0.09155945479869843,0.13032172620296478,0.0,7.0,0.22588643431663513,0.09369705617427826,0.7025647759437561,1.423356294631958
107.0,0.3581100106239319,0.0017211314989253879,0.0022607073187828064,0.0,0.0,0.09173160791397095,0.13115288317203522,0.0,8.0,0.22686633467674255,0.09458727389574051,0.6994250416755676,1.4297457933425903
108.0,0.36149001121520996,0.001709692063741386,0.0021794114727526903,0.0,0.0,0.09180546551942825,0.13197484612464905,0.0,18.0,0.22766941785812378,0.09547296166419983,0.6956285238265991,1.4375488758087158
109.0,0.36485999822616577,0.001698328647762537,0.0021786487195640802,0.0,0.0,0.09199684113264084,0.13278767466545105,0.0,21.0,0.22866149246692657,0.09635408967733383,0.6928116083145142,1.4433938264846802
110.0,0.36823999881744385,0.0016870407853275537,0.002311049960553646,0.0,0.0,0.09239284694194794,0.133591428399086,0.0,7.0,0.2299823760986328,0.09723064303398132,0.6916075944900513,1.445906639099121
111.0,0.3716199994087219,0.001675827894359827,0.002319633262231946,0.0,0.0,0.09257524460554123,0.13438616693019867,0.0,7.0,0.23095688223838806,0.09810259938240051,0.6888747811317444,1.451642632484436
112.0,0.375,0.0016646896256133914,0.0022854963317513466,0.0,0.0,0.09269221127033234,0.13517196476459503,0.0,8.0,0.23181435465812683,0.0989699587225914,0.6857354640960693,1.458288311958313
113.0,0.3783800005912781,0.0016536252805963159,0.002335707191377878,0.0,0.0,0.0929097905755043,0.13594885170459747,0.0,7.0,0.23284797370433807,0.09983270615339279,0.6834172606468201,1.4632349014282227
114.0,0.38176000118255615,0.001642634510062635,0.0023432255256921053,0.0,0.0,0.09306219220161438,0.13671690225601196,0.0,7.0,0.23376494646072388,0.1006908044219017,0.6806926727294922,1.469091773033142
115.0,0.38514000177383423,0.0016317168483510613,0.0023503995034843683,0.0,0.0,0.09320484101772308,0.13747619092464447,0.0,7.0,0.23466315865516663,0.10154428333044052,0.6779707670211792,1.474989891052246
116.0,0.38850998878479004,0.001620871713384986,0.002228019293397665,0.0,0.0,0.09311976283788681,0.13822674751281738,0.0,20.0,0.23519539833068848,0.10239310562610626,0.6736739873886108,1.484397530555725
117.0,0.3918899893760681,0.0016100986395031214,0.002318614860996604,0.0,0.0,0.09336253255605698,0.13896866142749786,0.0,9.0,0.23625990748405457,0.10323728621006012,0.6718243360519409,1.4884843826293945
118.0,0.3952699899673462,0.0015993971610441804,0.0023136187810450792,0.0,0.0,0.09344636648893356,0.1397019624710083,0.0,10.0,0.23706135153770447,0.1040767952799797,0.6688980460166931,1.494996190071106
119.0,0.39864999055862427,0.0015887668123468757,0.002339520025998354,0.0,0.0,0.09362057596445084,0.14042674005031586,0.0,8.0,0.2379755973815918,0.10491165518760681,0.6666862368583679,1.4999560117721558
120.0,0.40202999114990234,0.0015782071277499199,0.0023474341724067926,0.0,0.0,0.09371568262577057,0.14114302396774292,0.0,8.0,0.23878434300422668,0.10574185848236084,0.6639767289161682,1.5060769319534302
121.0,0.4054099917411804,0.0015677176415920258,0.002331149997189641,0.0,0.0,0.09372952580451965,0.14185088872909546,0.0,10.0,0.23947927355766296,0.1065673753619194,0.6607609391212463,1.5134066343307495
122.0,0.4087800085544586,0.0015572977717965841,0.002295783720910549,0.0,0.0,0.09375271946191788,0.14255040884017944,0.0,13.0,0.24015620350837708,0.10738824307918549,0.6576811671257019,1.5204936265945435
123.0,0.4121600091457367,0.0015469472855329514,0.002325433772057295,0.0,0.0,0.09385077655315399,0.14324161410331726,0.0,11.0,0.24096477031707764,0.1082044318318367,0.6551921367645264,1.526269793510437
124.0,0.41554000973701477,0.0015366656007245183,0.002322571584954858,0.0,0.0,0.09389197826385498,0.14392459392547607,0.0,12.0,0.24167580902576447,0.10901596397161484,0.6523692607879639,1.5328742265701294
125.0,0.41892001032829285,0.0015264521352946758,0.0023273390252143145,0.0,0.0,0.09394202381372452,0.14459937810897827,0.0,12.0,0.24239519238471985,0.1098228245973587,0.6496710181236267,1.5392405986785889
126.0,0.4223000109195709,0.0015163066564127803,0.0023863178212195635,0.0,0.0,0.09410110116004944,0.14526604115962982,0.0,8.0,0.24326977133750916,0.11062504351139069,0.6477845907211304,1.5437229871749878
127.0,0.425680011510849,0.0015062285820022225,0.0023479547817260027,0.0,0.0,0.0940350666642189,0.1459246426820755,0.0,11.0,0.2438139021396637,0.11142260581254959,0.6444084048271179,1.5518109798431396
128.0,0.4290499985218048,0.0014962174464017153,0.0023640659637749195,0.0,0.0,0.09411672502756119,0.14657524228096008,0.0,9.0,0.24455225467681885,0.11221550405025482,0.642105221748352,1.5573770999908447
129.0,0.4324299991130829,0.001486272900365293,0.0023574591614305973,0.0,0.0,0.09407757967710495,0.14721791446208954,0.0,11.0,0.2451392263174057,0.11300377547740936,0.639036238193512,1.5648565292358398
130.0,0.43580999970436096,0.0014763944782316685,0.002361877355724573,0.0,0.0,0.09408682584762573,0.14785268902778625,0.0,11.0,0.24577778577804565,0.11378739774227142,0.6363551616668701,1.5714495182037354
131.0,0.43919000029563904,0.0014665817143395543,0.0023741850163787603,0.0,0.0,0.09411288797855377,0.1484796404838562,0.0,10.0,0.246433287858963,0.11456640064716339,0.633843719959259,1.5776759386062622
132.0,0.4425700008869171,0.0014568340266123414,0.0023814078886061907,0.0,0.0,0.09414032846689224,0.14909881353378296,0.0,9.0,0.24707737565040588,0.11534077674150467,0.6313955783843994,1.5837931632995605
133.0,0.4459500014781952,0.001447151298634708,0.0023741896729916334,0.0,0.0,0.09406784921884537,0.1497102975845337,0.0,11.0,0.24759948253631592,0.11611054837703705,0.6283324956893921,1.5915141105651855
134.0,0.449319988489151,0.001437532831914723,0.002394323004409671,0.0,0.0,0.09410585463047028,0.1503141224384308,0.0,9.0,0.24825182557106018,0.11687570810317993,0.6260613203048706,1.597287654876709
135.0,0.4526999890804291,0.001427978277206421,0.002340678358450532,0.0,0.0,0.09396092593669891,0.1509103775024414,0.0,15.0,0.24863997101783752,0.1176362857222557,0.622627317905426,1.6060972213745117
136.0,0.45607998967170715,0.0014184872852638364,0.002389610046520829,0.0,0.0,0.09400692582130432,0.15149909257888794,0.0,10.0,0.2493141144514084,0.11839228868484497,0.6205114722251892,1.6115736961364746
137.0,0.45945999026298523,0.001409059390425682,0.0023484097328037024,0.0,0.0,0.09388025104999542,0.15208034217357635,0.0,15.0,0.2497180700302124,0.11914370208978653,0.6173069477081299,1.6199396848678589
138.0,0.4628399908542633,0.0013996941270306706,0.0023475622292608023,0.0,0.0,0.09382103383541107,0.15265418589115143,0.0,16.0,0.25022247433662415,0.11989057809114456,0.6145985126495361,1.6270784139633179
139.0,0.4662199914455414,0.0013903911458328366,0.0023976778611540794,0.0,0.0,0.09385604411363602,0.15322066843509674,0.0,10.0,0.25086477398872375,0.12063289433717728,0.6125547289848328,1.6325072050094604
140.0,0.4695900082588196,0.0013811498647555709,0.0024025430902838707,0.0,0.0,0.09376518428325653,0.15377986431121826,0.0,11.0,0.2513287365436554,0.12137068063020706,0.609736442565918,1.6400529146194458
141.0,0.47297000885009766,0.0013719701673835516,0.0023406522814184427,0.0,0.0,0.09360431134700775,0.15433181822299957,0.0,20.0,0.25164875388145447,0.12210395187139511,0.6065133810043335,1.6487681865692139
142.0,0.47635000944137573,0.0013628513552248478,0.0023632950615137815,0.0,0.0,0.09354082494974136,0.15487660467624664,0.0,17.0,0.2521435618400574,0.12283271551132202,0.6039699912071228,1.6557114124298096
143.0,0.4797300100326538,0.0013537933118641376,0.0024093869142234325,0.0,0.0,0.09351085871458054,0.15541428327560425,0.0,12.0,0.25268831849098206,0.12355700135231018,0.6016876697540283,1.661991834640503
144.0,0.4831100106239319,0.0013447953388094902,0.002369683003053069,0.0,0.0,0.09335831552743912,0.15594489872455597,0.0,18.0,0.25301769375801086,0.1242767944931984,0.5986621975898743,1.6703910827636719
145.0,0.48649001121520996,0.0013358572032302618,0.0023759291507303715,0.0,0.0,0.09326039999723434,0.15646851062774658,0.0,18.0,0.2534407079219818,0.12499213963747025,0.5960330367088318,1.6777594089508057
146.0,0.48985999822616577,0.0013269784394651651,0.0024161450564861298,0.0,0.0,0.09320203214883804,0.15698519349098206,0.0,13.0,0.25393036007881165,0.12570303678512573,0.5936995148658752,1.6843537092208862
147.0,0.49323999881744385,0.0013181586982682347,0.00239784293808043,0.0,0.0,0.09305926412343979,0.15749499201774597,0.0,16.0,0.2542702555656433,0.12640950083732605,0.590871274471283,1.6924159526824951
148.0,0.4966199994087219,0.001309397630393505,0.002435908652842045,0.0,0.0,0.09297596663236618,0.1579979807138443,0.0,13.0,0.25471925735473633,0.127111554145813,0.5884630084037781,1.699342131614685
149.0,0.5,0.001300694770179689,0.0024757313076406717,0.0,0.0,0.09292113035917282,0.15849418938159943,0.0,10.0,0.25519174337387085,0.12780922651290894,0.5862746834754944,1.7056851387023926


==> figures/heat_equation/omega_growth_bound_limit.csv <==
,n,omega
0,400.0,-9.820267583339792
1,800.0,-9.844933159315973
2,1200.0,-9.853156287154999
3,1600.0,-9.857268086560701
4,2000.0,-9.859735236776405
5,2400.0,-9.86138003771089
6,2800.0,-9.862554931289266
7,3200.0,-9.863436073328742
8,3600.0,-9.864121429423143
9,4000.0,-9.864669710729515
10,4400.0,-9.865118310895934
11,4800.0,-9.865492344218953
12,5200.0,-9.865808470869647
13,5600.0,-9.866079587323743
14,6000.0,-9.866314574401574
15,6400.0,-9.86652015839595
16,6800.0,-9.866701624483262
17,7200.0,-9.866862871399373
18,7600.0,-9.867007128934564
19,8000.0,-9.867136717322404


==> figures/stokes_flow/error_contributions.csv <==
,t,E_init,E_PI,E_bc,E_bc_int_ub,E_bc_int_ubdot,E_bc_sum_ubt,E_bc_sum_ub0,N_SP,E_tot,E_ref
1.0,0.0,0.029617030173540115,0.0,0.0,0.0,0.0,0.00016635720385238528,0.031607870012521744,0.0,0.02978338673710823,0.029617030173540115
2.0,0.10000000149011612,0.029658522456884384,0.10693499445915222,0.0,0.003402019152417779,3.0118417271296494e-05,0.00019871091353707016,0.0315636470913887,2.0,0.1402243673801422,0.029380569234490395
3.0,0.20000000298023224,0.02970007434487343,0.20062406361103058,0.0,0.007692068815231323,6.015133112668991e-05,0.00025190430460497737,0.03151949122548103,4.0,0.2383282631635666,0.029264014214277267
4.0,0.30000001192092896,0.0297416839748621,0.2775621712207794,0.0,0.012968667782843113,9.012340160552412e-05,0.00030047225300222635,0.03147539496421814,5.0,0.32066309452056885,0.02925923652946949
5.0,0.4000000059604645,0.029783351346850395,0.33294495940208435,0.0,0.019107041880488396,0.0001200580591103062,0.00034340794081799686,0.03143135830760002,8.0,0.3822987973690033,0.02935497649013996
6.0,0.5,0.029825076460838318,0.3657168745994568,0.0,0.026033446192741394,0.00014998315600678325,0.00038185587618499994,0.03138738498091698,10.0,0.4221072793006897,0.02953806146979332
7.0,0.6000000238418579,0.029866861179471016,0.3982742130756378,0.0,0.03366607055068016,0.00017992510402109474,0.00041677916306070983,0.031343474984169006,12.0,0.4624038636684418,0.029794637113809586
8.0,0.699999988079071,0.02990870364010334,0.4409525394439697,0.0,0.04194570332765579,0.00020991155179217458,0.00044886404066346586,0.03129962459206581,14.0,0.5134657621383667,0.030111217871308327
9.0,0.800000011920929,0.02995060570538044,0.48809805512428284,0.0,0.0508241280913353,0.00023997075913939625,0.00047859904589131474,0.03125583752989769,16.0,0.5695913434028625,0.030475445091724396
10.0,0.8999999761581421,0.029992565512657166,0.5360968708992004,0.0,0.06026102602481842,0.0002701313351280987,0.0005063404096290469,0.031212108209729195,18.0,0.627126932144165,0.030876532196998596
11.0,1.0,0.030034584924578667,0.5830284953117371,0.0,0.0702219009399414,0.0003004221653100103,0.0005323549848981202,0.031168442219495773,20.0,0.6841177344322205,0.031305428594350815
12.0,1.100000023841858,0.030076662078499794,0.6279091835021973,0.0,0.08067666739225388,0.0003308721643406898,0.000556847604457289,0.031124835833907127,22.0,0.7395502328872681,0.031754832714796066
13.0,1.2000000476837158,0.030118798837065697,0.6703060269355774,0.0,0.09159864485263824,0.0003615101450122893,0.0005799790960736573,0.031081292778253555,24.0,0.7929649353027344,0.032219048589468
14.0,1.2999999523162842,0.030160995200276375,0.7101026773452759,0.0,0.1029638797044754,0.0003923645708709955,0.0006018779240548611,0.03103780932724476,26.0,0.844221830368042,0.03269382193684578
15.0,1.399999976158142,0.03020325116813183,0.7473375201225281,0.0,0.11475113034248352,0.00042346405098214746,0.0006226486875675619,0.030994387343525887,27.0,0.8933380246162415,0.03317611664533615
16.0,1.5,0.030245564877986908,0.7822092771530151,0.0,0.12693868577480316,0.0004548344004433602,0.0006423778249882162,0.03095102496445179,30.0,0.94049072265625,0.033663924783468246
17.0,1.600000023841858,0.030287938192486763,0.8148425221443176,0.0,0.13950970768928528,0.0004865037917625159,0.0006611375720240176,0.030907724052667618,32.0,0.9857877492904663,0.034156087785959244
18.0,1.7000000476837158,0.030330371111631393,0.845442533493042,0.0,0.15244631469249725,0.0005184973124414682,0.0006789893377572298,0.03086448274552822,34.0,1.0294166803359985,0.03465212136507034
19.0,1.7999999523162842,0.0303728636354208,0.8741879463195801,0.0,0.165732279419899,0.0005508394679054618,0.0006959856254979968,0.03082130290567875,36.0,1.0715398788452148,0.03515207767486572
20.0,1.899999976158142,0.03041541576385498,0.9012213945388794,0.0,0.17935259640216827,0.0005835540359839797,0.0007121722446754575,0.030778182670474052,37.0,1.1122851371765137,0.03565642610192299
21.0,2.0,0.030458025634288788,0.9267511963844299,0.0,0.19329175353050232,0.0006166616221889853,0.0007275893003679812,0.03073512390255928,40.0,1.1518452167510986,0.036165956407785416
22.0,2.0999999046325684,0.03050069697201252,0.9508422613143921,0.0,0.20753686130046844,0.000650184229016304,0.000742272415664047,0.030692124739289284,42.0,1.190272331237793,0.036681678146123886
23.0,2.200000047683716,0.030543427914381027,0.9736268520355225,0.0,0.22207438945770264,0.0006841403665021062,0.0007562536047771573,0.030649185180664062,44.0,1.2276850938796997,0.037204768508672714
24.0,2.299999952316284,0.03058621846139431,0.9952015280723572,0.0,0.2368917018175125,0.0007185476715676486,0.0007695619715377688,0.030606307089328766,46.0,1.2641676664352417,0.03773647919297218
25.0,2.4000000953674316,0.030629070475697517,1.0156505107879639,0.0,0.2519766092300415,0.0007534220349043608,0.0007822241168469191,0.030563488602638245,48.0,1.2997918128967285,0.03827812895178795
26.0,2.5,0.03067198023200035,1.0350468158721924,0.0,0.2673175036907196,0.0007887777755968273,0.0007942649535834789,0.0305207297205925,50.0,1.334619402885437,0.038831014186143875
27.0,2.5999999046325684,0.03071495145559311,1.0534547567367554,0.0,0.2829030752182007,0.0008246276411227882,0.0008057077066041529,0.03047803044319153,52.0,1.3687031269073486,0.039396416395902634
28.0,2.700000047683716,0.030757982283830643,1.0709308385849,0.0,0.2987225651741028,0.0008609826909378171,0.0008165744948200881,0.030435390770435333,54.0,1.4020888805389404,0.03997553884983063
29.0,2.799999952316284,0.03080107271671295,1.0875252485275269,0.0,0.3147655427455902,0.0008978524710983038,0.000826886622235179,0.030392810702323914,56.0,1.434816598892212,0.040569502860307693
30.0,2.9000000953674316,0.030844224616885185,1.1032822132110596,0.0,0.3310219347476959,0.0009352448396384716,0.0008366646943613887,0.03035029023885727,58.0,1.4669201374053955,0.04117932543158531
31.0,3.0,0.030887437984347343,1.1182416677474976,0.0,0.3474821448326111,0.0009731661411933601,0.0008459289092570543,0.03030783124268055,60.0,1.4984304904937744,0.04180590808391571
32.0,3.0999999046325684,0.030930710956454277,1.1324392557144165,0.0,0.36413681507110596,0.0010116210905835032,0.0008546991739422083,0.030265429988503456,62.0,1.5293731689453125,0.04245002940297127
33.0,3.200000047683716,0.030974043533205986,1.145906925201416,0.0,0.3809770345687866,0.001050613122060895,0.000862995395436883,0.03022308647632599,64.0,1.5597715377807617,0.043112337589263916
34.0,3.299999952316284,0.03101743757724762,1.158673644065857,0.0,0.3979942500591278,0.00109014380723238,0.0008708375971764326,0.030180804431438446,66.0,1.589646339416504,0.04379335045814514
35.0,3.4000000953674316,0.031060893088579178,1.1707650423049927,0.0,0.4151802659034729,0.0011302137281745672,0.0008782459190115333,0.03013858012855053,68.0,1.6190147399902344,0.04449347406625748
36.0,3.5,0.03110440820455551,1.1822046041488647,0.0,0.4325272738933563,0.0011708218371495605,0.0008852409082464874,0.03009641543030739,70.0,1.6478924751281738,0.04521297290921211
37.0,3.5999999046325684,0.03114798478782177,1.1930127143859863,0.0,0.45002782344818115,0.0012119656894356012,0.0008918434614315629,0.030054310336709023,72.0,1.6762923002243042,0.04595201462507248
38.0,3.700000047683716,0.031191622838377953,1.2032082080841064,0.0,0.4676748514175415,0.001253641676157713,0.0008980749407783151,0.030012264847755432,74.0,1.7042263746261597,0.04671066254377365
39.0,3.799999952316284,0.03123532049357891,1.2127935886383057,0.0,0.4854618310928345,0.0012958451407030225,0.000903957465197891,0.029970277100801468,75.0,1.731690526008606,0.04748886451125145
40.0,3.9000000953674316,0.031279079616069794,1.2218244075775146,0.0,0.5033823251724243,0.0013385689817368984,0.0009095135610550642,0.02992834709584713,78.0,1.7587339878082275,0.04828650876879692
41.0,4.0,0.0313229039311409,1.2302733659744263,0.0,0.5214306712150574,0.0013818067964166403,0.000914766569621861,0.029886476695537567,80.0,1.7853235006332397,0.04910338670015335


==> figures/stokes_flow/run_tanh_input_for_evaluation_t__error_over_time.csv <==
,t,E_init,E_PI,E_bc,E_bc_int_ub,E_bc_int_ubdot,E_bc_sum_ubt,E_bc_sum_ub0,N_SP,E_tot,E_ref
1.0,0.0,0.49345725774765015,0.0,0.0,0.0,0.0,0.004151809960603714,0.7888438701629639,0.0,0.49760907888412476,0.49345725774765015
2.0,0.10000000149011612,0.4941485822200775,0.3672906160354614,0.0,0.0797751247882843,0.00027050619246438146,0.004238747991621494,0.7877402305603027,37.0,0.9457235336303711,0.5294331908226013
3.0,0.20000000298023224,0.4948408901691437,0.5336688756942749,0.0,0.16125740110874176,0.0005341106443665922,0.004319425672292709,0.7866382002830505,8.0,1.1946206092834473,0.563710629940033
4.0,0.30000001192092896,0.49553415179252625,0.6808781027793884,0.0,0.24432210624217987,0.0007884157821536064,0.004392907023429871,0.7855376601219177,7.0,1.4259155988693237,0.596196711063385
5.0,0.4000000059604645,0.4962283968925476,0.7404319047927856,0.0,0.3288237452507019,0.0010305820032954216,0.004458227194845676,0.7844386696815491,9.0,1.5709728002548218,0.6268957257270813
6.0,0.5,0.4969235956668854,0.7817192077636719,0.0,0.41459980607032776,0.0012572768609970808,0.004514404106885195,0.7833412289619446,12.0,1.6990143060684204,0.6558777689933777
7.0,0.6000000238418579,0.49761977791786194,0.8380382657051086,0.0,0.5014720559120178,0.0014644961338490248,0.004560455214232206,0.7822453379631042,12.0,1.843155026435852,0.6832575798034668
8.0,0.699999988079071,0.4983169138431549,0.8822598457336426,0.0,0.5892361998558044,0.0016469674883410335,0.004595424979925156,0.7811509370803833,14.0,1.9760552644729614,0.709174633026123
9.0,0.800000011920929,0.49901506304740906,0.9213021397590637,0.0,0.6776759028434753,0.0017976216040551662,0.004618427250534296,0.7800580859184265,16.0,2.1044092178344727,0.7337756752967834
10.0,0.8999999761581421,0.4997141659259796,0.9560061097145081,0.0,0.766556978225708,0.0019068955443799496,0.0046286932192742825,0.7789667844772339,18.0,2.2288126945495605,0.7571998238563538
11.0,1.0,0.500414252281189,0.9872168302536011,0.0,0.855631947517395,0.0019983386155217886,0.004625636152923107,0.7778769731521606,20.0,2.3498871326446533,0.779567539691925
12.0,1.100000023841858,0.5011153221130371,1.0156831741333008,0.0,0.9446440935134888,0.0021303845569491386,0.0046089161187410355,0.7767887115478516,22.0,2.468181610107422,0.8009753227233887
13.0,1.2000000476837158,0.5018174052238464,1.04202401638031,0.0,1.0333325862884521,0.002302809152752161,0.004578498657792807,0.7757019996643066,24.0,2.5840554237365723,0.8214955925941467
14.0,1.2999999523162842,0.5025204420089722,1.0667319297790527,0.0,1.121438980102539,0.0025074139703065157,0.004534698557108641,0.7746167778968811,26.0,2.6977336406707764,0.841180145740509
15.0,1.399999976158142,0.5032244324684143,1.0826544761657715,0.0,1.2087153196334839,0.0027379521634429693,0.0044781980104744434,0.773533046245575,27.0,2.8018105030059814,0.8600651621818542
16.0,1.5,0.5039294362068176,1.1126960515975952,0.0,1.2949235439300537,0.002989222528412938,0.004410034976899624,0.772450864315033,30.0,2.9189484119415283,0.8781770467758179
17.0,1.600000023841858,0.5046354532241821,1.1344738006591797,0.0,1.3798576593399048,0.003256636206060648,0.0043315645307302475,0.7713701725006104,32.0,3.026555061340332,0.8955360651016235
18.0,1.7000000476837158,0.505342423915863,1.1556957960128784,0.0,1.4633331298828125,0.003535991068929434,0.0042443955317139626,0.7702910304069519,34.0,3.1321516036987305,0.9121586680412292
19.0,1.7999999523162842,0.5060504078865051,1.1764919757843018,0.0,1.5451993942260742,0.003823432605713606,0.00415031099691987,0.7692133784294128,36.0,3.235715627670288,0.9280582070350647
20.0,1.899999976158142,0.5067593455314636,1.1917725801467896,0.0,1.6253416538238525,0.004115418531000614,0.004051183350384235,0.7681372165679932,37.0,3.3320400714874268,0.9432443976402283
21.0,2.0,0.5074693560600281,1.217176079750061,0.0,1.7036751508712769,0.0044088782742619514,0.003948883153498173,0.7670626044273376,40.0,3.436678171157837,0.9577227234840393
22.0,2.0999999046325684,0.5081802606582642,1.2371941804885864,0.0,1.7801586389541626,0.004700958728790283,0.003845196682959795,0.7659894824028015,42.0,3.5340793132781982,0.9714941382408142
23.0,2.200000047683716,0.5088922381401062,1.257057547569275,0.0,1.8547775745391846,0.004989331588149071,0.003741745138540864,0.7649178504943848,44.0,3.629458427429199,0.9845552444458008
24.0,2.299999952316284,0.5096051692962646,1.2767987251281738,0.0,1.9275473356246948,0.00527209835126996,0.003639922244474292,0.7638477087020874,46.0,3.72286319732666,0.996898889541626
25.0,2.4000000953674316,0.5103191137313843,1.2964431047439575,0.0,1.9985074996948242,0.005547766108065844,0.003540840931236744,0.7627790570259094,48.0,3.8143582344055176,1.0085153579711914
26.0,2.5,0.5110340714454651,1.3160102367401123,0.0,2.067715883255005,0.005815310403704643,0.0034453037660568953,0.7617118954658508,50.0,3.9040207862854004,1.0193934440612793
27.0,2.5999999046325684,0.5117500424385071,1.3355158567428589,0.0,2.135242223739624,0.0060741715133190155,0.0033537917770445347,0.7606462836265564,52.0,3.991936206817627,1.0295215845108032
28.0,2.700000047683716,0.5124669671058655,1.3549728393554688,0.0,2.2011632919311523,0.006324223708361387,0.003266479354351759,0.7595821022987366,54.0,4.078193664550781,1.0388885736465454
29.0,2.799999952316284,0.5131849050521851,1.3743915557861328,0.0,2.2655558586120605,0.006565728224813938,0.003183265682309866,0.7585194110870361,56.0,4.162881374359131,1.047484040260315
30.0,2.9000000953674316,0.5139039158821106,1.3937808275222778,0.0,2.328493118286133,0.006799269467592239,0.0031038245651870966,0.7574582695960999,58.0,4.2460808753967285,1.0552985668182373
31.0,3.0,0.5146238803863525,1.4131478071212769,0.0,2.390040159225464,0.007025673519819975,0.0030276633333414793,0.7563985586166382,60.0,4.327865123748779,1.062324047088623
32.0,3.0999999046325684,0.5153448581695557,1.4324990510940552,0.0,2.450251817703247,0.007245911285281181,0.0029541864059865475,0.7553403377532959,62.0,4.408295631408691,1.0685534477233887
33.0,3.200000047683716,0.51606684923172,1.451839804649353,0.0,2.509171724319458,0.007460959255695343,0.0028827558271586895,0.754283607006073,64.0,4.487422466278076,1.0739818811416626
34.0,3.299999952316284,0.5167898535728455,1.471174955368042,0.0,2.5668303966522217,0.007671766448765993,0.0028127492405474186,0.7532283067703247,66.0,4.565279960632324,1.0786064863204956
35.0,3.4000000953674316,0.5175138711929321,1.4905085563659668,0.0,2.6232478618621826,0.007879172451794147,0.0027436050586402416,0.7521745562553406,68.0,4.64189338684082,1.082428216934204
36.0,3.5,0.5182388424873352,1.509844183921814,0.0,2.678434133529663,0.008083865977823734,0.0026748578529804945,0.751122236251831,70.0,4.717276096343994,1.0854519605636597
37.0,3.5999999046325684,0.5189648866653442,1.529185175895691,0.0,2.732391595840454,0.008286374621093273,0.002606156514957547,0.7500714063644409,72.0,4.791434288024902,1.0876883268356323
38.0,3.700000047683716,0.5196919441223145,1.5485342741012573,0.0,2.7851169109344482,0.008487075567245483,0.0025372670497745275,0.7490220665931702,74.0,4.864367485046387,1.0891542434692383
39.0,3.799999952316284,0.5204200744628906,1.5654983520507812,0.0,2.836604118347168,0.008686230517923832,0.0024680618662387133,0.747974157333374,75.0,4.933676719665527,1.0898735523223877
40.0,3.9000000953674316,0.5211491584777832,1.587266445159912,0.0,2.886842966079712,0.008884076029062271,0.0023984936997294426,0.7469277381896973,78.0,5.006540775299072,1.0898776054382324
41.0,4.0,0.521879255771637,1.6066536903381348,0.0,2.935826539993286,0.00908080954104662,0.0023285679053515196,0.7458827495574951,80.0,5.075768947601318,1.0892045497894287

